Slow north-south dynamics on $\mathcal{PML}$

We consider the action of a pseudo-Anosov mapping class on $\mathcal{PML}(S)$. This action has north-south dynamics and so, under iteration, laminations converge exponentially to the stable lamination. We study the rate of this convergence and give examples of families of pseudo-Anosov mapping classes where the rate goes to one, decaying exponentially with the word length. Furthermore we prove that this behaviour is the worst possible.

==> output_500.txt <==
x whiskerbottom boxbottom median boxtop whiskertop
50 1.869876 22.074345 42.665281 95.957997 810.226261
60 3.294945 38.903360 95.138291 230.502484 5235.145078
70 8.085967 104.533806 241.247773 653.848224 33363.024161
80 6.212725 162.386122 495.433177 1306.745901 39248.090765
90 9.417672 346.735891 998.288020 3025.318780 145438.975524
100 21.606408 728.238811 2735.579144 9496.565362 750443.699508
110 65.051953 1654.084496 4929.762640 13599.254145 2674309.266222
120 73.570762 3804.286105 14482.026089 48044.518585 7264981.807887
130 134.106698 7924.846501 33725.454998 107912.830102 28210548.818202
140 133.333425 12270.844568 51600.316025 252981.909296 13962715.966359
150 682.285667 29880.273842 111069.207458 608303.888759 259805262.958856
160 312.274760 62005.538871 242732.247321 1236987.816199 84101298.513962
170 1936.060695 137519.561591 658000.768550 2833216.438688 1207449182.501630
180 1137.392225 345682.577848 1749131.529484 8640654.478200 76836986628.949310
190 5966.829860 750516.080324 3697031.041445 22123987.036921 25492670081.689377
200 4484.525791 1511739.214690 6713947.776083 41143809.291450 26457316274.392929
210 2594.454661 3816973.438830 20167584.508773 100533925.709821 12071099456.705826
220 27401.606057 6169678.318834 40236451.617519 203966943.915664 294851991673.962524
230 107734.551614 12575349.595616 92036902.211093 586792036.963286 170165585158.322083
240 39242.579245 20652612.196367 116867628.311903 1026415559.724297 532413716602.099487
250 84586.534015 61617307.817289 322016518.017499 2429936206.187363 1671202954930.431641
260 346915.511781 128755799.037596 834712818.124750 5318464462.348297 81850418490294.781250
270 290610.590149 298430883.407057 1872130436.064494 17058244777.752857 11264422265492.851562
280 376687.147506 427032533.527355 3215490613.717526 24730582064.675140 8180942974405.386719
290 1221448.567147 1028211057.391202 8351893210.645481 56576182149.700356 36381442576014.484375

